Learning to Draw: Emergent Communication through Sketching

Evidence that visual communication preceded written language and provided a basis for it goes back to prehistory, in forms such as cave and rock paintings depicting traces of our distant ancestors. Emergent communication research has sought to explore how agents can learn to communicate in order to collaboratively solve tasks. Existing research has focused on language, with a learned communication channel transmitting sequences of discrete tokens between the agents. In this work, we explore a visual communication channel between agents that are allowed to draw with simple strokes. Our agents are parameterised by deep neural networks, and the drawing procedure is differentiable, allowing for end-to-end training. In the framework of a referential communication game, we demonstrate that agents can not only successfully learn to communicate by drawing, but with appropriate inductive biases, can do so in a fashion that humans can interpret. We hope to encourage future research to consider visual communication as a more flexible and directly interpretable alternative of training collaborative agents.

==> images/meaningless-objective/log.csv <==
epoch,running_loss,running_commrate,lr,loss,commrate,commrate_std,val_loss,val_commrate,val_commrate_std
0,6.523143768310547,0.733799934387207,0.0001,6.88314151763916,0.5344780683517456,0.49881142377853394,6.5168681144714355,0.7829566597938538,0.41224274039268494
1,6.491387367248535,0.5666000843048096,0.0001,6.600869178771973,0.559329092502594,0.496469110250473,6.4912238121032715,0.5309306979179382,0.4990549385547638
2,6.398619174957275,0.8058001399040222,0.0001,6.430194854736328,0.7172513008117676,0.4503366947174072,6.398874282836914,0.7947349548339844,0.40390533208847046
3,6.376000881195068,0.7394000291824341,0.0001,6.471177101135254,0.6577440500259399,0.4744662344455719,6.377289772033691,0.727135419845581,0.4454430043697357
4,6.319915771484375,0.7963998913764954,0.0001,6.361481189727783,0.7455489039421082,0.43555355072021484,6.316206932067871,0.8137111663818359,0.3893493413925171
5,6.718499660491943,0.40460005402565,0.0001,6.392672061920166,0.7626835107803345,0.42543917894363403,6.606963634490967,0.47495847940444946,0.4993850886821747
6,6.384836196899414,0.7661999464035034,0.0001,6.425911903381348,0.674854040145874,0.4684308171272278,6.386050701141357,0.7693662643432617,0.42124906182289124
7,6.436007976531982,0.5952000021934509,0.0001,6.482078552246094,0.6799164414405823,0.4665098488330841,6.433191776275635,0.5438163876533508,0.4980889558792114
8,6.361203670501709,0.7389999032020569,0.0001,6.380576133728027,0.7085826396942139,0.4544166922569275,6.359229564666748,0.6595862507820129,0.4738602340221405
9,6.327813148498535,0.806600034236908,0.0001,6.340397834777832,0.7716962099075317,0.4197407364845276,6.327827453613281,0.7796345353126526,0.4145035445690155
10,6.350794315338135,0.7971998453140259,0.0001,6.3858866691589355,0.7412852048873901,0.4379299581050873,6.3520073890686035,0.7768158316612244,0.4163912832736969
11,6.61476469039917,0.49119994044303894,0.0001,6.379643440246582,0.7794618010520935,0.4146108627319336,6.511204719543457,0.5610308647155762,0.4962737560272217
12,6.302587985992432,0.794999897480011,0.0001,6.331008434295654,0.7473858594894409,0.43451282382011414,6.3044915199279785,0.8189963102340698,0.3850308954715729
13,6.323627948760986,0.5745999217033386,0.0001,6.423821926116943,0.6174172163009644,0.48601919412612915,6.308371543884277,0.7460613250732422,0.4352739155292511
14,6.315256118774414,0.6949999332427979,0.0001,6.344866752624512,0.6822264194488525,0.46561238169670105,6.312699794769287,0.6771027445793152,0.46759554743766785
15,6.262372970581055,0.8443999886512756,0.0001,6.276376724243164,0.7983043193817139,0.4012674391269684,6.263648986816406,0.8173352479934692,0.3864011764526367
16,6.27468204498291,0.8374000191688538,0.0001,6.339498519897461,0.7272163033485413,0.445391982793808,6.275574207305908,0.8193486332893372,0.3847387433052063
17,6.298471927642822,0.8081998825073242,0.0001,6.3665971755981445,0.7060391902923584,0.4555755853652954,6.298027515411377,0.8118487596511841,0.3908427655696869
18,6.435229301452637,0.5968000292778015,0.0001,6.484321117401123,0.6310007572174072,0.4825352430343628,6.434375286102295,0.6191674470901489,0.4856037497520447
19,6.42687463760376,0.6839998960494995,0.0001,6.454130172729492,0.6358481049537659,0.48119303584098816,6.424498558044434,0.6921527981758118,0.46161457896232605

